Ethical issues of ISPs in the modern web

In recent years, ethical issues in the networking field are getting moreimportant. In particular, there is a consistent debate about how Internet Service Providers (ISPs) should collect and treat network measurements. This kind of information, such as flow records, carry interesting knowledge from multiple points of view: research, traffic engineering and e-commerce can benefit from measurements retrievable through inspection of network traffic. Nevertheless, in some cases they can carry personal information about the users exposed to monitoring, and so generates several ethical issues. Modern web is very different from the one we could experience few years ago; web services converged to few protocols (i.e., HyperText Transfer Protocol (HTTP) and HTTPS) and always bigger share of encrypted traffic. The aim of this work is to provide an insight about which information is still visible to ISPs in the modern web and to what extent it carries personal information. We show ethical issues deriving by this new situation and provide general guidelines and best-practices to cope with the collection of network traffic measurements.

==> figs/traffic_share/data.txt <==
2013/03 4.76997 54.8189
2013/04 6.46552 54.9402
2013/05 7.26591 54.2849
2013/06 7.67725 56.9035
2013/07 7.92686 59.0736
2013/08 7.88367 58.7206
2013/09 8.05659 58.5409
2013/10 7.67212 56.8635
2013/11 7.77317 56.2715
2013/12 8.29743 58.6048
2014/01 9.13948 55.8827
2014/02 11.1045 56.77
2014/03 13.8801 56.2075
2014/04 17.5904 54.3476
2014/05 17.6932 54.9639
2014/06 21.3849 54.4207
2014/07 24.7228 51.7249
2014/08 26.5787 48.9487
2014/09 24.809 50.3716
2014/10 24.4736 50.4714
2014/11 25.3213 49.9054
2014/12 28.7096 48.6598
2015/01 29.4465 47.2581
2015/02 33.9517 43.923
2015/03 34.5412 44.9889
2015/04 36.4221 45.2321
2015/05 37.7155 44.2235
2015/06 38.3598 44.707
2015/07 39.3701 46.4576
2015/08 36.2301 49.8335
2015/09 37.1979 47.6981
2015/10 36.5456 47.2297
2015/11 36.3562 48.1319
2015/12 38.0154 48.4525
2016/01 38.2525 47.2089
2016/02 38.7667 47.8112
2016/03 37.3855 49.7434

